A Decision-Language Model (DLM) for Dynamic Restless Multi-Armed Bandit Tasks in Public Health

Restless multi-armed bandits (RMAB) have demonstrated success in optimizing resource allocation for large beneficiary populations in public health settings. Unfortunately, RMAB models lack flexibility to adapt to evolving public health policy priorities. Concurrently, Large Language Models (LLMs) have emerged as adept automated planners across domains of robotic control and navigation. In this paper, we propose a Decision Language Model (DLM) for RMABs, enabling dynamic fine-tuning of RMAB policies in public health settings using human-language commands. We propose using LLMs as automated planners to (1) interpret human policy preference prompts, (2) propose reward functions as code for a multi-agent RMAB environment, and (3) iterate on the generated reward functions using feedback from grounded RMAB simulations. We illustrate the application of DLM in collaboration with ARMMAN, an India-based non-profit promoting preventative care for pregnant mothers, that currently relies on RMAB policies to optimally allocate health worker calls to low-resource populations. We conduct a technology demonstration in simulation using the Gemini Pro model, showing DLM can dynamically shape policy outcomes using only human prompts as input.

==> figures/model_performance_summary.csv <==
Task Command,Base Function,task_num,No Action,Base,Human,DLM (No Reflection),DLM (Reflection),Default,Label
Advantage those who prefer being called after 7PM 'slot' registered at an NGO.,"lambda feature, state: state*0.1",10, -0.04 ± 0.07, 1.00 ± 0.10, -0.86 ± 0.10, 0.03 ± 0.10, 1.61 ± 0.06, 0.46 ± 0.02,Evening Calls + NGO Registered
Advantage those who prefer being called after the 7:30pm 'slot' and are registered at ARMMAN.,"lambda feature, state: state*0.1",20, -0.56 ± 0.01, 1.00 ± 0.01, 1.13 ± 0.01, 0.42 ± 0.02, 0.98 ± 0.02, 0.99 ± 0.00,Evening Calls + ARMMAN Registered
Focus only on both the young and elderly.,"lambda feature, state: state**0.01 * if_(feature[12-1] or feature[8-1]),",5, -1.21 ± 0.09, 1.00 ± 0.12, 2.18 ± 0.12, 0.62 ± 0.08, 1.76 ± 0.10, 0.53 ± 0.01,Age Spectrum Tail Emphasis
Give more attention for beneficiaries who likely work early in the morning and late at night.,"lambda feature, state: state*0.1",13, 0.05 ± 0.08, 1.00 ± 0.08, 1.01 ± 0.12, 0.25 ± 0.10, 1.04 ± 0.12, 0.47 ± 0.07,Early and Late Workers
Heavily weight those who have had low education.,"lambda feature, state: state*0.1 + HEAVILY_MODIFIER * if_(feature[17-1]),",16, -0.50 ± 0.01, 1.00 ± 0.01, 0.77 ± 0.02, 0.22 ± 0.01, 1.11 ± 0.01, 1.05 ± 0.01,Low Education Bias
Prefer the income_bracket bounds for the middle 40% of the population.,"lambda feature, state: state*0.1",18, -0.53 ± 0.01, 1.00 ± 0.01, 0.96 ± 0.03, 0.80 ± 0.01, 1.27 ± 0.02, 0.88 ± 0.01,Middle Income
Priortize slightly those who have had prior pregnancies.,"lambda feature, state: state**0.01 + SLIGHTLY_MODIFIER * if_(feature[2]),",3, -0.50 ± 0.00, 1.00 ± 0.01, 0.92 ± 0.01, 1.06 ± 0.01, 0.99 ± 0.01, 0.90 ± 0.00,Prior Pregnancies
Select solely those who speak Hindi to analyze how this would affect the calls made to our beneficiaries.,"lambda feature, state: state**0.01 * if_(feature[13-1]),",2, -1.42 ± 0.04, 1.00 ± 0.07, -0.05 ± 0.03, 1.24 ± 0.07, 2.64 ± 0.05, -0.01 ± 0.08,Hindi Speakers
Slightly favor those women who do not own their own phone,"lambda feature, state: state**0.01",7, -1.33 ± 0.04, 1.00 ± 0.05, 2.88 ± 0.05, 0.81 ± 0.04, 1.06 ± 0.08, 0.88 ± 0.01,Women Without Phone Ownership
"The lowest income_bracket distribution tail is very important, focus heavily on the top 12.5%.","lambda feature, state: state**0.01 + HEAVILY_MODIFIER * feature[37-1],",1, -0.59 ± 0.01, 1.00 ± 0.01, 1.15 ± 0.02, 0.51 ± 0.03, 0.97 ± 0.01, 0.91 ± 0.00,Low Income
"Weigth the lowest income_bracket groups, the lowest earners in the population.","lambda feature, state: state*0.1",17, -0.56 ± 0.02, 1.00 ± 0.02, 1.20 ± 0.02, 1.02 ± 0.03, 1.12 ± 0.03, 0.87 ± 0.00,Critical Low Income

